Leveraging the Defects Life Cycle to Label Affected Versions and Defective Classes

Two recent studies explicitly recommend labeling defective classes in releases using the affected versions (AV) available in issue trackers. The aim our study is threefold: 1) to measure the proportion of defects for which the realistic method is usable, 2) to propose a method for retrieving the AVs of a defect, thus making the realistic approach usable when AVs are unavailable, 3) to compare the accuracy of the proposed method versus three SZZ implementations. The assumption of our proposed method is that defects have a stable life cycle in terms of the proportion of the number of versions affected by the defects before discovering and fixing these defects. Results related to 212 open-source projects from the Apache ecosystem, featuring a total of about 125,000 defects, reveal that the realistic method cannot be used in the majority (51%) of defects. Therefore, it is important to develop automated methods to retrieve AVs. Results related to 76 open-source projects from the Apache ecosystem, featuring a total of about 6,250,000 classes, affected by 60,000 defects, and spread over 4,000 versions and 760,000 commits, reveal that the proportion of the number of versions between defect discovery and fix is pretty stable (STDV < 2) across the defects of the same project. Moreover, the proposed method resulted significantly more accurate than all three SZZ implementations in (i) retrieving AVs, (ii) labeling classes as defective, and (iii) in developing defects repositories to perform feature selection. Thus, when the realistic method is unusable, the proposed method is a valid automated alternative to SZZ for retrieving the origin of a defect. Finally, given the low accuracy of SZZ, researchers should consider re-executing the studies that have used SZZ as an oracle and, in general, should prefer selecting projects with a high proportion of available and consistent AVs.

==> Tables/RelativeGainRQ2.csv <==
,SZZ_B,SZZ_B+,Gain on SZZ_B,SZZ_RA,SZZ_RA,Gain on SZZ_RA,SZZ_U,SZZ_U+,Gain on SZZ_U
Precision,0.252,0.263,4\%,0.206,0.21,2\%,0.223,0.224,0\%
Recall,0.848,0.894,5\%,0.915,0.938,2\%,0.97,0.971,0\%
F1,0.369,0.387,5\%,0.318,0.326,2\%,0.345,0.345,0\%
MCC,0.296,0.343,14\%,0.213,0.229,7\%,0.271,0.272,0\%
Kappa,0.199,0.222,10\%,0.122,0.131,7\%,0.157,0.157,0\%
